Privacy-Preserving Debiasing using Data Augmentation and Machine Unlearning

Data augmentation is widely used to mitigate data bias in the training dataset. However, data augmentation exposes machine learning models to privacy attacks, such as membership inference attacks. In this paper, we propose an effective combination of data augmentation and machine unlearning, which can reduce data bias while providing a provable defense against known attacks. Specifically, we maintain the fairness of the trained model with diffusion-based data augmentation, and then utilize multi-shard unlearning to remove identifying information of original data from the ML model for protection against privacy attacks. Experimental evaluation across diverse datasets demonstrates that our approach can achieve significant improvements in bias reduction as well as robustness against state-of-the-art privacy attacks.

==> Figs/debiasing/4000_0.2_0_DLA/classification_report_-1.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.60      0.84      0.70      1000
         car       0.86      0.93      0.89      1000
        bird       0.60      0.46      0.52      1000
         cat       0.54      0.37      0.43      1000
        deer       0.60      0.54      0.57      1000
         dog       0.60      0.59      0.59      1000
        frog       0.73      0.68      0.71      1000
       horse       0.70      0.61      0.65      1000
        ship       0.76      0.92      0.83      1000
       truck       0.78      0.90      0.84      1000

    accuracy                           0.68     10000
   macro avg       0.68      0.68      0.67     10000
weighted avg       0.68      0.68      0.67     10000


==> Figs/debiasing/4000_0.2_0_DLA/classification_report_0.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.23      0.24      0.23      1000
         car       0.13      0.94      0.22      1000
        bird       0.00      0.00      0.00      1000
         cat       0.00      0.00      0.00      1000
        deer       0.33      0.11      0.16      1000
         dog       0.00      0.00      0.00      1000
        frog       0.28      0.26      0.27      1000
       horse       0.00      0.00      0.00      1000
        ship       0.32      0.01      0.01      1000
       truck       0.05      0.01      0.02      1000

    accuracy                           0.16     10000
   macro avg       0.13      0.16      0.09     10000
weighted avg       0.13      0.16      0.09     10000


==> Figs/debiasing/4000_0.2_0_DLA/classification_report_100.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.56      0.81      0.66      1000
         car       0.78      0.91      0.84      1000
        bird       0.56      0.43      0.49      1000
         cat       0.47      0.31      0.38      1000
        deer       0.51      0.59      0.55      1000
         dog       0.64      0.44      0.52      1000
        frog       0.73      0.59      0.65      1000
       horse       0.76      0.40      0.52      1000
        ship       0.74      0.90      0.81      1000
       truck       0.58      0.90      0.70      1000

    accuracy                           0.63     10000
   macro avg       0.63      0.63      0.61     10000
weighted avg       0.63      0.63      0.61     10000


==> Figs/debiasing/4000_0.2_0_DLA/classification_report_150.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.58      0.84      0.69      1000
         car       0.88      0.92      0.90      1000
        bird       0.58      0.47      0.52      1000
         cat       0.53      0.31      0.39      1000
        deer       0.53      0.60      0.56      1000
         dog       0.61      0.60      0.60      1000
        frog       0.74      0.67      0.70      1000
       horse       0.74      0.56      0.64      1000
        ship       0.75      0.92      0.83      1000
       truck       0.81      0.89      0.85      1000

    accuracy                           0.68     10000
   macro avg       0.67      0.68      0.67     10000
weighted avg       0.67      0.68      0.67     10000


==> Figs/debiasing/4000_0.2_0_DLA/classification_report_50.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.61      0.82      0.70      1000
         car       0.85      0.86      0.85      1000
        bird       0.49      0.37      0.42      1000
         cat       0.37      0.34      0.35      1000
        deer       0.41      0.49      0.45      1000
         dog       0.44      0.52      0.47      1000
        frog       0.66      0.39      0.49      1000
       horse       0.54      0.60      0.57      1000
        ship       0.81      0.80      0.81      1000
       truck       0.83      0.74      0.78      1000

    accuracy                           0.59     10000
   macro avg       0.60      0.59      0.59     10000
weighted avg       0.60      0.59      0.59     10000


==> Figs/debiasing/4000_0.2_0_DLA_augment/classification_report_-1.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.70      0.86      0.77      1000
         car       0.90      0.91      0.91      1000
        bird       0.69      0.67      0.68      1000
         cat       0.61      0.52      0.56      1000
        deer       0.74      0.73      0.73      1000
         dog       0.69      0.63      0.66      1000
        frog       0.81      0.81      0.81      1000
       horse       0.88      0.70      0.78      1000
        ship       0.84      0.91      0.88      1000
       truck       0.80      0.92      0.85      1000

    accuracy                           0.77     10000
   macro avg       0.77      0.77      0.76     10000
weighted avg       0.77      0.77      0.76     10000


==> Figs/debiasing/4000_0.2_0_DLA_augment/classification_report_0.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.19      0.49      0.28      1000
         car       0.25      0.40      0.30      1000
        bird       0.21      0.09      0.13      1000
         cat       0.16      0.32      0.21      1000
        deer       0.40      0.00      0.01      1000
         dog       0.22      0.06      0.09      1000
        frog       0.25      0.17      0.20      1000
       horse       0.34      0.11      0.17      1000
        ship       0.38      0.39      0.38      1000
       truck       0.16      0.16      0.16      1000

    accuracy                           0.22     10000
   macro avg       0.25      0.22      0.19     10000
weighted avg       0.25      0.22      0.19     10000


==> Figs/debiasing/4000_0.2_0_DLA_augment/classification_report_100.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.49      0.88      0.63      1000
         car       0.88      0.87      0.88      1000
        bird       0.61      0.61      0.61      1000
         cat       0.59      0.41      0.49      1000
        deer       0.75      0.56      0.64      1000
         dog       0.71      0.50      0.59      1000
        frog       0.80      0.71      0.75      1000
       horse       0.77      0.68      0.72      1000
        ship       0.86      0.82      0.84      1000
       truck       0.67      0.89      0.77      1000

    accuracy                           0.69     10000
   macro avg       0.71      0.69      0.69     10000
weighted avg       0.71      0.69      0.69     10000


==> Figs/debiasing/4000_0.2_0_DLA_augment/classification_report_150.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.70      0.85      0.77      1000
         car       0.90      0.91      0.91      1000
        bird       0.66      0.67      0.67      1000
         cat       0.64      0.48      0.55      1000
        deer       0.74      0.73      0.73      1000
         dog       0.67      0.64      0.66      1000
        frog       0.80      0.82      0.81      1000
       horse       0.89      0.69      0.78      1000
        ship       0.86      0.91      0.89      1000
       truck       0.79      0.92      0.85      1000

    accuracy                           0.76     10000
   macro avg       0.76      0.76      0.76     10000
weighted avg       0.76      0.76      0.76     10000


==> Figs/debiasing/4000_0.2_0_DLA_augment/classification_report_50.txt <==
Classification Report:
              precision    recall  f1-score   support

       plane       0.50      0.90      0.65      1000
         car       0.86      0.83      0.85      1000
        bird       0.62      0.53      0.57      1000
         cat       0.54      0.38      0.44      1000
        deer       0.49      0.75      0.59      1000
         dog       0.81      0.33      0.47      1000
        frog       0.71      0.76      0.73      1000
       horse       0.69      0.72      0.71      1000
        ship       0.88      0.72      0.79      1000
       truck       0.91      0.74      0.81      1000

    accuracy                           0.67     10000
   macro avg       0.70      0.67      0.66     10000
weighted avg       0.70      0.67      0.66     10000

